GroupChat-Bench: Benchmarking LLM Agents on Long-Term Understanding of Realistic Group Chats

Large language model (LLM) agents are increasingly expected to participate in persistent group communication, yet existing dialogue benchmarks largely focus on short, dyadic, or single-session interactions. We introduce GroupChat-Bench, a benchmark for evaluating long-term understanding in scripted multi-party dialogues that serve as a proxy for group chats. Built from TV show scripts to avoid privacy concerns, each conversation stream spans five consecutive seasons and approximately 1,300 sessions. The benchmark tests whether agents can track participant-specific information, interpersonal relationships, and contextual changes over time. Its question pools combine refined fan-quiz-style questions with template-based questions generated from temporal knowledge graphs. Agents are evaluated as dialogue sessions unfold chronologically, with access only to the conversation history available when each question is posed. To probe the influence of memorized knowledge, GroupChat-Bench includes unanswerable questions and settings with new or swapped character names. We also propose GroupChat-Mem, which combines structured memory with a raw session repository. Experiments reveal limitations in existing memory systems, while GroupChat-Mem provides a stronger baseline. Code and data are available at https://github.com/jwyang21/groupchat_bench/.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> prompt/amem/qa.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided memory.
Each memory is formatted as a dialogue.
...

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
- For example, if you think '(A) Helen' is the correct answer, you should ONLY output '(A)', neither '(A) Helen' nor 'Helen'.
...

Below is an example of solving each question based on the provided memory.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?  
	(A) Amazon  
	(B) Google  
	(C) Microsoft  
	(D) Apple  
	(E) I don't know. (None of the above)  

- Memory:  
memory index: 0
talk start time: August 12, 1996
memory content:
Walter: So, any news on the job front, Daniel? I know you've been interviewing lately.
Daniel: Great news! I just accepted a job offer from Amazon that I received earlier this July.
Walter: That's amazing! Congratulations! What role are you going to take on?
Daniel: I'll be joining their team as a senior software engineer. I'm really excited about it.
Walter says: They're lucky to have you. We should definitely grab dinner to celebrate this weekend!
memory context: The speakers discuss Daniel's successful job hunt, highlighting his acceptance of a senior software engineer position at Amazon and their plans to celebrate the milestone.
memory keywords: job offer, Amazon, July, senior software engineer, celebrate
memory tags: career, friendship, milestone, technology

memory index: 5
...

Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the memory below:

- Question: 
{question}

- Memory: 
{memory}

- Answer:

==> prompt/amem/stage1_note-construction.txt <==
Generate a structured analysis of the following content by:
1. Identifying the most salient keywords (focus on nouns, verbs, and key concepts)
2. Extracting core themes and contextual elements
3. Creating relevant categorical tags

Format the response as a JSON object:
{
    "keywords": [
        // several specific, distinct keywords that capture key concepts and terminology
        // Order from most to least important
        // Don't include keywords that are the name of the speaker or time
        // At least three keywords, but don't be too redundant.
    ],
    "context":
        // one sentence summarizing:
        // - Main topic/domain
        // - Key arguments/points
        // - Intended audience/purpose
    ,
    "tags": [
        // several broad categories/themes for classification
        // Include domain, format, and type tags
        // At least three tags, but don't be too redundant.
    ]
}

Content for analysis:
{content}


==> prompt/amem/stage2_evolution.txt <==
You are an AI memory evolution agent responsible for managing and evolving a knowledge base.
Analyze the the new memory note according to keywords and context, also with their several nearest neighbors memory.
Make decisions about its evolution.

The new memory context:
{context}
content: {content}
keywords: {keywords}

The nearest neighbors memories (each line starts with a 0-based memory index):
{nearest_neighbors_memories}

Based on this information, determine:
1. Should this memory be evolved? Consider its relationships with other memories.
2. What specific actions should be taken (strengthen, update_neighbor)?
   2.1 If choose to strengthen the connection, which memory should it be connected to? Use the memory index (the 0-based number shown for each neighbor above) in suggested_connections. Can you give the updated tags of this memory?
   2.2 If choose to update_neighbor, you can update the context and tags of these memories based on the understanding of these memories. If the context and the tags are not updated, the new context and tags should be the same as the original ones. Generate the new context and tags in the sequential order of the input neighbors.
Tags should be determined by the content of these characteristic of these memories, which can be used to retrieve them later and categorize them.
Note that the length of new_tags_neighborhood must equal the number of input neighbors, and the length of new_context_neighborhood must equal the number of input neighbors.
The number of neighbors is {neighbor_number}.
Return your decision in JSON format with the following structure:
{
    "should_evolve": true or false,
    "actions": ["strengthen", "update_neighbor"],
    "suggested_connections": [0, 2],
    "tags_to_update": ["tag_1",..."tag_n"],
    "new_context_neighborhood": ["new context",...,"new context"],
    "new_tags_neighborhood": [["tag_1",...,"tag_n"],...["tag_1",...,"tag_n"]]
}


==> prompt/amem/stage3_linking-notes.txt <==
Given the following question, generate several keywords, using 'cosmos' as the separator.

Question: {question}

Format your response as a JSON object with a "keywords" field containing the selected text.

Example response format:
{"keywords": "keyword1, keyword2, keyword3"}


==> prompt/bridge/final_qa/multi-structured/enhanced.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided triples and dialogues.
The triples are provided as a list of quadruples: [{head, relation, tail, date}, ...], where relation represents the connection between head and tail, and date indicates when the relationship occurred.
...

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
...

Below is an example of solving each question based on the provided triples and dialogues.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?  
	(A) Amazon  
	(B) Google  
	(C) Microsoft  
	(D) Apple  
	(E) I don't know. (None of the above)  

- Triples:  
[{Daniel, accepted, a job offer from Amazon, July 10, 2017}, {Daniel, started, working at the company that offered him a position in July, August 20, 2017}, ...]

- Dialogues:  
[Date: July 10, 2017, Session 1]
Mike: So, any news on the job front, Daniel?
Daniel: Great news! I just accepted a job offer from Amazon.
Mike: That's amazing! Congratulations!

[Date: August 20, 2017, Session 2]
Julie: Hey Daniel, how are things?
Daniel: Really good! I finally started working at the company that offered me a position in July.
Julie: Glad to hear it! How's it going so far?
...

The first triple states that Daniel received and accepted a job offer from Amazon. 
...
Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the triples and dialogues below:

- Question: 
{question}

- Triples: 
{triples}

- History: 
{history}

- Answer:


==> prompt/bridge/final_qa/multi-structured/no-history.txt <==
You are an intelligent language model. Your task is to answer the question based on your knowledge.
You will be given a question with five answer choices: (A), (B), (C), (D), and (E). Among these options, only one is correct.

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
	- For example, if you think '(A) Rachel' is the correct answer, you should ONLY output '(A)', neither '(A) Rachel' nor 'Rachel'.
- You are not allowed to output intermediate processes of how you solved the question.
- Ensure that the logic leading to your final answer is correct.
  - 'Logic' refers to entire thought process for arriving at your final answer.
- Before outputting your final answer, check once again whether your answer is correct. If it is incorrect, revise it accordingly.
- Utilize ALL INFORMATION you know to solve the question
  - However, you should NEVER rely on your evidenceless assumptions! 
  - Each decision should be based on solid evidence which you already know.
- Avoid outputting '(E)' too readily, as this option indicates you don't know the answer. If there's any information available to solve the question, make full use of it.

Below is an example of solving each question.

[EXAMPLE]
- Question:
Sophia: Who became the CEO of Apple in August 2011, following the resignation of Steve Jobs?
	(A) Satya Nadella
	(B) Sundar Pichai
	(C) Jeff Bezos
	(D) Tim Cook   
	(E) I don't know. (None of the above)  

- Answer: (D)

It is common knowledge that Tim Cook became the CEO of Apple in August 2011, succeeding Steve Jobs. It is highly likely that you are already aware of this fact.
Assuming that you have the necessary knowledge to solve the question, the correct answer is '(D) Tim Cook', so you should output '(D)'.
However, if you did not know that Tim Cook became the CEO of Apple in August 2011, then the question would be unanswerable for you. In that case, you should output '(E)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question:

- Question: 
{question}

- Answer:


==> prompt/bridge/final_qa/multi-structured/rag_only.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided history.
Each history is formatted as a dialogue.

You will be given a question with five answer choices: (A), (B), (C), (D), and (E). Among these options, only one is correct.
Additionally, you will be provided with history.

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
- For example, if you think '(A) Helen' is the correct answer, you should ONLY output '(A)', neither '(A) Helen' nor 'Helen'.
- Solve questions based on the provided history only. Actively use the provided history to solve the question.
- You are not allowed to output intermediate processes of how you solved the question.
- Ensure that the logic leading to your final answer is correct.
  - 'Logic' refers to entire thought process for arriving at your final answer.
- Before outputting your final answer, check once again whether your answer is correct. If it is incorrect, revise it accordingly.
- Avoid outputting '(E)' too readily, as this option indicates you don't know the answer. If there's any information available to solve the question, make full use of it.

Below is an example of solving each question based on the provided history.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?  
	(A) Amazon  
	(B) Google  
	(C) Microsoft  
	(D) Apple  
	(E) I don't know. (None of the above)  

- History:  
[Date: July 10, 2017, Session 1]
Walter: So, any news on the job front, Daniel?
Daniel: Great news! I just accepted a job offer from Amazon.
Walter: That's amazing! Congratulations!

[Date: August 20, 2017, Session 2]
Wendy: Hey Daniel, how are things?
Daniel: Really good! I finally started working at the company that offered me a position in July.
Wendy: Glad to hear it! How's it going so far?

[Date: March 5, 2022, Session 3]
Kyle: What's new with you, Emma?
Emma: I have some exciting news. I started working at Microsoft last week!
Kyle: Wow, Microsoft! That's a huge accomplishment.

The first history (dialogue) states that Daniel received and accepted a job offer from Amazon. 
The second history indicates that Daniel joined the company that offered him a position in July, which, based on the first history, is Amazon. 
The third history mentions a name of a company, Microsoft, but it is unrelated to Daniel. 
Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the history below:

- Question: 
{question}

- History: 
{history}

- Answer:

==> prompt/bridge/final_qa/multi-structured/tkg_only.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided triples.
The triples are provided as a list of quadruples: [{head, relation, tail, date}, ...], where relation represents the connection between head and tail, and date indicates when the relationship occurred.
For example, "[{John, bought, a book, March 20, 1990}, {Tom, ate, dinner, March 20, 1990}]" means that on March 20, 1990, John bought a book, and Tom ate dinner.

You will be given a question with five answer choices: (A), (B), (C), (D), and (E). Among these options, only one is correct.
Additionally, you will be provided with lists of triples.

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
- For example, if you think '(A) Rachel' is the correct answer, you should ONLY output '(A)', neither '(A) Rachel' nor 'Rachel'.
- Solve questions based on the provided triples only. Actively use the provided triples to solve the question.
- You are not allowed to output intermediate processes of how you solved the question.
- Ensure that the logic leading to your final answer is correct.
  - 'Logic' refers to entire thought process for arriving at your final answer.
- Before outputting your final answer, check once again whether your answer is correct. If it is incorrect, revise it accordingly.
- Avoid outputting '(E)' too readily, as this option indicates you don't know the answer. If there's any information available to solve the question, make full use of it.

Below is an example of solving each question based on the provided triples.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?  
	(A) Amazon  
	(B) Google  
	(C) Microsoft  
	(D) Apple  
	(E) I don't know. (None of the above)  

- Triples:  
[{Daniel, accepted, a job offer from Amazon, July 10, 2017}, {Daniel, started, working at the company that offered him a position in July, August 20, 2017}, {Emma, started, working at Microsoft, March 5, 2022}]

The first triple states that Daniel received and accepted a job offer from Amazon. 
The second triple indicates that he joined the company that offered him a position in July, which, based on the first triple, is Amazon. 
The third triple mentions a name of a company, Microsoft, but it is unrelated to Daniel. 
Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the triples below:

- Question: 
{question}

- Triples: 
{triples}

- Answer:

==> prompt/bridge/final_qa/multi-unstructured/enhanced.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided triples and dialogues.
...

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must match exactly to only a SINGLE option among total five options which are provided at the end of each question. 
...

Below is an example of solving each question based on the provided triples and dialogues.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017? Amazon? Google? Microsoft? Apple? Or you don't know? 

- Triples:  
July 10, 2017: [{'Daniel', 'accepted', 'a job offer from Amazon'}]  
August 20, 2017: [{'Daniel', 'started', 'working at the company that offered him a position in July'}] 
...

- Dialogues:  
[Date: July 10, 2017, Session 1]
Mike: So, any news on the job front, Daniel?
Daniel: Great news! I just accepted a job offer from Amazon.
Mike: That's amazing! Congratulations!

[Date: August 20, 2017, Session 2]
Julie: Hey Daniel, how are things?
Daniel: Really good! I finally started working at the company that offered me a position in July.
Julie: Glad to hear it! How's it going so far?
...

The first triple states that Daniel received and accepted a job offer from Amazon. 
...

Therefore, the correct answer is "Amazon", and your final output should be "Amazon".
========================================
Please note that you should output only a SINGLE option from the five options provided at the end of each question, without any intermediate steps.

Now, let's solve the question by referring to the triples and dialogues below:

- Question: 
{question}

- Triples: 
{triples}

- History: 
{history}

- Answer:


==> prompt/bridge/final_qa/open-ended/enhanced.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided triples and dialogues.
...

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE word / phrase / or a sentence. Always try to answer as concisely as possible.
...

Below is an example of solving each question based on the provided triples and dialogues.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?

- Triples:  
July 10, 2017: [{'Daniel', 'accepted', 'a job offer from Amazon'}]  
August 20, 2017: [{'Daniel', 'started', 'working at the company that offered him a position in July'}] 
...

- Dialogues:  
[Date: July 10, 2017, Session 1]
Mike: So, any news on the job front, Daniel?
Daniel: Great news! I just accepted a job offer from Amazon.
Mike: That's amazing! Congratulations!

[Date: August 20, 2017, Session 2]
Julie: Hey Daniel, how are things?
Daniel: Really good! I finally started working at the company that offered me a position in July.
Julie: Glad to hear it! How's it going so far?

...

The first triple states that Daniel received and accepted a job offer from Amazon. 
...

Therefore, the correct answer is "Amazon", and your final output should be "Amazon".
========================================
Please note that you should output only a SINGLE word / phrase / or a sentence, without any intermediate steps.

Now, let's solve the question by referring to the triples and dialogues below:

- Question: 
{question}

- Triples: 
{triples}

- History: 
{history}

- Answer:


==> prompt/bridge/iteration_lookup/bridge.txt <==
You are an intelligent language model. You are given a question, plus triples and dialogues retrieved so far.

Your ONLY task now is to decide whether there is a specific named entity (a person, place, or thing) - appearing among the entities in the triples you have gathered so far - that you would need to look up more facts about in order to answer the question. For example, an entity the question refers to only indirectly, whose details are not yet clear from what is given.

Output exactly one of the following, on a single line, with no explanation, no punctuation, and no quotes:
- The exact name of that one entity, written exactly as it appears in the triples - if there is a specific entity, among the entities appearing in the triples, whose additional facts you should look up next to answer the question.
- UNKNOWN - if it seems that you still need to look up some additional entity to answer, but you cannot pinpoint which specific entity - among the entities appearing in the triples gathered so far - it is.
- I don't know - if, with the information gathered so far, you cannot answer the question AND you cannot find any entity worth looking up more facts about.

Use the date(s) in the question to decide which entity is meant when relevant.

[QUESTION]
{question}

[ENTITIES ALREADY LOOKED UP]
{resolved}

[FACTS GATHERED SO FAR]
{focused}

[TRIPLES]
{triples}

[DIALOGUES]
{history}

Answer:


==> prompt/bridge/iteration_lookup/bridge_inverse.txt <==
You are an intelligent language model. You are given a question, plus triples retrieved so far.

Your ONLY task now is to decide whether there is a specific named entity (a person, place, or thing) — appearing among the entities in the triples you have gathered so far — that you would need to look up more facts about in order to answer the question. For example, an entity the question refers to only indirectly, whose details are not yet clear from what is given.

Output exactly one of the following, on a single line, with no explanation, no punctuation, and no quotes:
- The exact name of that one entity, written exactly as it appears in the triples — if there is a specific entity, among the entities appearing in the triples, whose additional facts you should look up next to answer the question.
- UNKNOWN — if it seems that you still need to look up some additional entity to answer, but you cannot pinpoint which specific entity — among the entities appearing in the triples gathered so far — it is.
- I don't know — if, with the information gathered so far, you cannot answer the question AND you cannot find any entity worth looking up more facts about.

Use the date(s) in the question to decide which entity is meant when relevant.

[QUESTION]
{question}

[ENTITIES ALREADY LOOKED UP]
{resolved}

[FACTS GATHERED SO FAR]
{focused}

[TRIPLES]
{triples}

Answer:


==> prompt/bridge/preprocess/openie-triple-extraction.txt <==
You are an intelligent information extractor.
You should extract information from input dialogue.
The extracted information should be in a structured form: `{head, relation, tail}`.
Relation describes how tail entity is related to head entity.
Below are the requirements you should follow during the task.
========================================
[REQUIREMENTS]  
- Output format: Return a list consisting of {head, relation, tail}.
For example, the output format should be [{head: 'Charlie', relation: 'visited', tail: 'Michael'}]
- Avoid using apostrophes (') in heads and tails: The head and tail should represent distinct entities, not include the relationship itself. 
For example, output {"Andrew", "son", "Peter"} instead of {"Andrew's little boy", "is", "Peter"}.
- No pronouns: Replace all pronouns with their correct referents. 
...
========================================
[EXAMPLES] 
1. Correct output
(Example 1)
- Dialogue: 
Emily: Hey Mark, I just got back from visiting my grandmother Rose in Florida last weekend.
Mark: That sounds nice! How long were you there?
Emily: About a week. Her house is right near the beach in Tampa.
Mark: I've never been to Tampa. Is it nice there?
Emily: It's beautiful! The weather was perfect. She has this gorgeous garden where we had breakfast every morning.

- Output: 
Here is the extracted structured information in the form of `{head, relation, tail}`:

[{head: 'Emily', relation: 'visited', tail: 'Rose'},
{head: 'Emily', relation: 'grandmother', tail: 'Rose'},
{head: 'Rose', relation: 'lives in', tail: 'Florida'},
{head: 'Rose', relation: 'house', tail: 'near beach'},
{head: 'Rose', relation: 'has', tail: 'garden'}]

--------------------
2. Incorrect output   
(Example 1)
...

========================================
[BEGIN TASK]  
Now, extract structured information from the following dialogues.

Dialogue:  
{input_text}

Triples: 

==> prompt/bridge/seednode_identification/stage1_batch.txt <==
You are an intelligent language model. 
Your task is to identify question subject from given question, referring to a set of provided candidates.
A question subject refers to the person or object that the question is mainly focused on.

Below are the requirements and examples about this task.

[REQUIREMENTS]
1. You should not directly answer the question, but only identify its subject.
For example, if the question is 'Who was the vice president of Barack Obama?', you should not answer 'Joe Biden', even though he was actually Barack Obama's vice president. 
Instead, you should answer 'Barack Obama' because he is the main focus of the question.
...

[Examples]
Example 1.
- Question: "Lily and Daniel established this company on November 28, 2000. Do you know the name of this company?"
- Questioner: Michael
- Options for question subject: ["company", "past", "Daniel", "name", "this company", "Lily"]
- Constraint: Returning up to 1 question subject
- Question subject: ["Lily"] or ["Daniel"]
- Explanation: 
    - The question asks for the name of a company, but the context provided attributes the company's existence directly to "Lily" and "Daniel". The core information sought is tied to an entity that they created. Therefore, the question is fundamentally centered on the actions and creations of Lily and Daniel, making them the primary subjects of the inquiry. 
    - However, since up to 1 question subject should be returned, the final output should be either ["Lily"] or ["Daniel"]. If the constraint was to output up to 2 or more question subjects, the final output should be ["Lily", "Daniel"] or ["Daniel", "Lily"] (The order of elements inside the output list does not matter).

...
========================================
You will be given a question, a questioner, and a set of options for the question subject.
Your task is to return up to {k} candidates for the question subject after carefully analyzing the question and the provided options.
    - Each output **MUST** be exactly one of the items in the given list (copy it verbatim) - never output any entity that is not in the given list.
Do NOT output any intermediate steps leading to the final answer.
Your final output must be a list of strings, with each element representing a candidate for the question subject.

- Question: {question}
- Questioner: {questioner}
- Options for the question subject: {options}
- Constraint: Returning up to {k} question subject
- Question subject: 


==> prompt/bridge/seednode_identification/stage2_finalize.txt <==
You are an intelligent language model.
Your task is to select the FINAL question subject(s) for a given question, choosing ONLY from a given list of candidate subjects.

A question subject refers to the person or object that the question is mainly focused on.

You are given a list of candidate subjects for the question. You must pick the final answer FROM THIS GIVEN LIST ONLY.

[REQUIREMENTS]
1. You should not directly answer the question, but only identify its subject.
For example, if the question is 'Who was the vice president of Barack Obama?', you should not answer 'Joe Biden', even though he was actually Barack Obama's vice president.
Instead, you should answer 'Barack Obama' because he is the main focus of the question.
2. If the question contains a first-person pronoun ('I', 'my', 'me', 'mine') and the questioner appears in the given list, include the questioner as a subject - the questioner is highly likely to be the subject in this case.
...

[Examples]
Example 1.
- Question: "Lily and Daniel established this company on November 28, 2000. Do you know the name of this company?"
- Questioner: Michael
- Options for question subject: ["company", "past", "Daniel", "name", "this company", "Lily"]
- Constraint: Returning up to 3 question subject
- Question subject: ["Lily", "Daniel"]
- Explanation: 
    - The question is fundamentally centered on the company created by Lily and Daniel. Both "Lily" and "Daniel" are present in the given list, so they are selected.
    - Since it holds that "length of a list ["Lily", "Daniel"] <= 3", this list can be a final output without any additional process.
...
========================================
You are given a list of candidate subjects ({options}) for this question.
Select up to {k} MOST LIKELY question subject(s) from this given list.
    - Each question subject **MUST** be exactly one of the items in the given list (copy it verbatim) - never include any entity that is not in the given list.
Do NOT output any intermediate steps leading to the final answer.
Your final output must be a list of strings, with each element being exactly one of the items in the given list.

- Question: {question}
- Questioner: {questioner}
- Options for the question subject: {options}
- Constraint: Returning up to {k} question subject
- Question subject:


==> prompt/hipporag2/stage1_openie.txt <==
You are an intelligent information extractor.
You should extract information from input passage.
...
========================================
[REQUIREMENTS]  
- Output format: Return a dictionary including two keys: "named entities" and "triples". 
...
========================================
[EXAMPLES] 
1. Correct output
(Example 1)
- Dialogue: 
Emily: Hey Mark, I just got back from visiting my grandmother Rose in Florida last weekend.
Mark: That sounds nice! How long were you there?
Emily: About a week. Her house is right near the beach in Tampa.
Mark: I've never been to Tampa. Is it nice there?
Emily: It's beautiful! The weather was perfect. She has this gorgeous garden where we had breakfast every morning.

- Output: 
Here is the extracted structured information, strictly following the requirements. 
{
  "named_entities": ["Emily", "Rose", "Florida", "garden"],
  "triples": [
    ["Emily", "visited", "Rose"],
    ["Emily", "grandmother", "Rose"], ...
  ]
}

--------------------
2. Incorrect output   
(Example 1: Named entities are extracted correctly, but the triples are wrong)
- Dialogue:
Miguel: Did you see the championship game last night?
Sophia: Yes! It was so exciting when the Tigers won in the final minutes.
Miguel: I couldn't believe that last-minute goal by Carlos Rodriguez. He's such a talented player.
Sophia: Absolutely! He's been with the team for what, five years now?

- Incorrect output: 
{
  "named_entities": ["Carlos Rodriguez", "summer soccer camp"],
  "triples": [
    ["Carlos Rodriguez", "is talented player and runs", "summer soccer camp"],
    ["Carlos Rodriguez", "is", "Carlos Rodriguez"]
  ]
}
  
...

========================================
[BEGIN TASK]  
Now, extract structured information from the following passages.

Passage:  
{passage}

Output:


==> prompt/hipporag2/stage2_filter-before-qa.txt <==
You are a critical component of a high-stakes question-answering system. Your task is to filter candidate facts based on their relevance to a given query, keeping only the facts that are crucial for answering it. The query may require multi-hop reasoning that connects several facts.

Requirements:
- Select up to {top_k} relevant facts from the candidate list that have a strong connection to the query.
- You must ONLY use facts from the candidate list. Do NOT generate new facts.
- If no candidate fact is relevant, return an empty list.
- Output a JSON object of the form {"fact": [["subject", "predicate", "object"], ...]}.

[EXAMPLE 1]
Question: Are Imperial River (Florida) and Amaradia (Dolj) both located in the same country?
Candidate facts:
[["imperial river", "is located in", "florida"], ["imperial river", "is a river in", "united states"], ["imperial river", "may refer to", "south america"], ["amaradia", "flows through", "ro ia de amaradia"], ["imperial river", "may refer to", "united states"]]
Output: {"fact": [["imperial river", "is located in", "florida"], ["imperial river", "is a river in", "united states"], ["amaradia", "flows through", "ro ia de amaradia"]]}

[EXAMPLE 2]
Question: When is the director of film The Ancestor 's birthday?
Candidate facts:
[["jean jacques annaud", "born on", "1 october 1943"], ["tsui hark", "born on", "15 february 1950"], ["pablo trapero", "born on", "4 october 1971"], ["the ancestor", "directed by", "guido brignone"], ["benh zeitlin", "born on", "october 14  1982"]]
Output: {"fact": [["the ancestor", "directed by", "guido brignone"]]}

[EXAMPLE 3]
Question: In what geographic region is the country where Teafuone is located?
Candidate facts:
[["teafuaniua", "is on the", "east"], ["motuloa", "lies between", "teafuaniua"], ["motuloa", "lies between", "teafuanonu"], ["teafuone", "is", "islet"], ["teafuone", "located in", "nukufetau"]]
Output: {"fact": [["teafuone", "is", "islet"], ["teafuone", "located in", "nukufetau"]]}

...

Now filter the candidate facts for the query below.

Question: {question}

Candidate facts:
{facts}

Output:


==> prompt/hipporag2/stage3_qa.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided history.
Each history is formatted as a dialogue.
...

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)]. 
...

Below is an example of solving each question based on the provided history.

[EXAMPLE]
- Question:  
Sophia: Do you remember which company Daniel joined on August 20, 2017?  
	(A) Amazon  
	(B) Google  
	(C) Microsoft  
	(D) Apple  
	(E) I don't know. (None of the above)  

- History:  
[Date: July 10, 2017, Session 1]
Walter: So, any news on the job front, Daniel?
Daniel: Great news! I just accepted a job offer from Amazon.
Walter: That's amazing! Congratulations!

[Date: August 20, 2017, Session 2]
Wendy: Hey Daniel, how are things?
Daniel: Really good! I finally started working at the company that offered me a position in July.
Wendy: Glad to hear it! How's it going so far?

[Date: March 5, 2022, Session 3]
Kyle: What's new with you, Emma?
Emma: I have some exciting news. I started working at Microsoft last week!
Kyle: Wow, Microsoft! That's a huge accomplishment.

The first history (dialogue) states that Daniel received and accepted a job offer from Amazon. 
The second history indicates that Daniel joined the company that offered him a position in July, which, based on the first history, is Amazon. 
The third history mentions a name of a company, Microsoft, but it is unrelated to Daniel. 
Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the history below:

- Question: 
{question}

- History: 
{history}

- Answer:

==> prompt/mem0/qa.txt <==
You are an intelligent language model. Your task is to answer the question based on the provided memories.
Each memory is a short, self-contained fact extracted from past conversations.

You will be given a question with five answer choices: (A), (B), (C), (D), and (E). Among these options, only one is correct.
Additionally, you will be provided with memories.

Below are the requirements you must follow when answering questions.

[REQUIREMENTS]
- Your output should be a SINGLE option. In other words, your final output must be an element of [(A), (B), (C), (D), (E)].
- For example, if you think '(A) Helen' is the correct answer, you should ONLY output '(A)', neither '(A) Helen' nor 'Helen'.
- Solve questions based on the provided memories only. Actively use the provided memories to solve the question.
- You are not allowed to output intermediate processes of how you solved the question.
- Ensure that the logic leading to your final answer is correct.
  - 'Logic' refers to entire thought process for arriving at your final answer.
- Before outputting your final answer, check once again whether your answer is correct. If it is incorrect, revise it accordingly.
- Avoid outputting '(E)' too readily, as this option indicates you don't know the answer. If there's any information available to solve the question, make full use of it.

Below is an example of solving each question based on the provided memories.

[EXAMPLE]
- Question:
Sophia: Do you remember which company Daniel joined on August 20, 2017?
	(A) Amazon
	(B) Google
	(C) Microsoft
	(D) Apple
	(E) I don't know. (None of the above)

- Memories:
- Daniel accepted a job offer from Amazon
- Daniel started working in August 2017 at the company that offered him a position in July
- Emma started working at Microsoft

The memories state that Daniel accepted a job offer from Amazon and started working there. The mention of Microsoft is about Emma, not Daniel.
Therefore, the correct answer is (A), and your final output should be '(A)'.
========================================
Please note that you should output only a SINGLE option from [(A), (B), (C), (D), (E)], without any intermediate steps.

Now, let's solve the question by referring to the memories below:

- Question:
{question}

- Memories:
{memories}

- Answer:


==> prompt/mem0/stage1_fact-extraction.txt <==
You are an intelligent information extractor.
You should extract information from input conversation and the its date (i.e., when the input converastion occurred).
Each piece of extracted information should be represented as single natural language sentence.
Below are the requirements you should follow during the task.
========================================
[REQUIREMENTS]  
- Output format: Return a dictionary with a key "fact". 
  - It should have a list of natural language sentences as its value.
     - Each sentence should represent a self-contained fact.
    - If you think the sentence needs a specific temporal information to be self-contained, you should add the temporal information at the end of the sentence.
      - In this case, the temporal information added to the sentence should be absolute (i.e., September 24, 1924, December 1900, 2014, etc.), and relative form is not allowed (e.g., yesterday, last year, etc.)
      - If you cannot specify the absolute form out of the relative form, don't include that uncertain temporal information in the fact sentence.
...
========================================
[EXAMPLES] 
1. Correct output
(Example 1)
[Conversation date]
February 10, 2015
  
[Conversation]
Emily: Hey Mark, I just got back from visiting my grandmother Rose in Florida last weekend.
Mark: That sounds nice! How long were you there?
Emily: About a week. Her house is right near the beach in Tampa.
Mark: I've never been to Tampa. Is it nice there?
Emily: It's beautiful! The weather was perfect. She has this gorgeous garden where we had breakfast every morning.

- Output: 
{"facts" : ["Emily visited Rose on February 2015", "Rose is Emily's grandmother", "Rose is living in Florida on February 2015", "Rose's house is near beach on February 2015", "Rose has a garden on February 2015"]}

--------------------
2. Incorrect output   
(Example 1)
...

========================================
[BEGIN TASK]  
Now, extract facts from the following conversations.

[Conversation date]
{date}

[Conversation]
{dialogue}

==> prompt/mem0/stage2_update-memory.txt <==
You are a smart memory manager which controls the memory of a system.
You can perform four operations: (1) add into the memory, (2) update the memory, (3) delete from the memory, and (4) no change.
...

There are specific guidelines to select which operation to perform:

1. **Add**: If the retrieved facts contain new information not present in the memory, then you have to add it by generating a new ID in the id field.
...

2. **Update**: If the retrieved facts contain information that is already present in the memory but the information is totally different, then you have to update it.
...

3. **Delete**:  If the retrieved facts contain information that contradicts the information present in the memory, then you have to delete it.
...

4. **No Change**:  If the retrieved facts contain information that is already present in the memory, then you do not need to make any changes.
...

Below is the current content of my memory which I have collected till now. You have to update it in the following format only:

```
{retrieved_old_memory}
```

The new retrieved facts are mentioned in the triple backticks. You have to analyze the new retrieved facts and determine whether these facts should be added, updated, or deleted in the memory.

```
{new_facts}
```

You must return your response in the following JSON structure only:

{
    "memory" : [
        {
            "id" : "<ID of the memory>",
            "text" : "<Content of the memory>",
            "event" : "<Operation to be performed>",
            "old_memory" : "<Old memory content>"
        }
    ]
}

Follow the instruction mentioned below:
- Do not return anything from the custom few shot prompts provided above.
- If the current memory is empty, then you have to add the new retrieved facts to the memory.
- You should return the updated memory in only JSON format as shown above. The id should be the same if no changes are made.
- The "event" field must be exactly one of "ADD", "UPDATE", "DELETE", or "NONE".
...

Do not return anything except the JSON format.

